Unveiling diverse nature of core collapse supernovae

Core-collapse supernovae (CCSNe) are catastrophic astrophysical phenomena that occur during the last evolutionary stages of massive stars having initial masses of around 8 M$_{\odot}$ or more. These calamitous events play a pivotal role in enriching our Universe with heavy elements and are also responsible for the birth of Neutron stars and stellar mass Black holes. Knowledge of the possible progenitors of CCSNe is fundamental to understanding these transient events. Additionally, the underlying circumstellar environment around possible progenitors and the physical mechanism powering the light curves of these catastrophic CCSN events also require careful investigations to unveil their nature. The research work within the context of the present thesis is an attempt to investigate the possible progenitors, ambient media around the progenitors, and powering mechanisms behind the light curve of CCSNe.

==> Chapter2/Chapter2Figs/telescopes.txt <==
3.6m DOT :  https://en.wikipedia.org/wiki/3.6m_Devasthal_Optical_Telescope
3.0m Shane : https://en.wikipedia.org/wiki/C._Donald_Shane_telescope
1.3m DFOT : https://www.aries.res.in/facilities/astronomical-telescopes/130cm-telescope
1.04m ST : https://www.aries.res.in/facilities/astronomical-telescopes/104cm-telescope
1m Nickel : https://www.lickobservatory.org/explore/research-telescopes/nickel-telescope/
0.76m KAIT : https://www.lickobservatory.org/explore/research-telescopes/katzman-automatic-imaging-telescope/
HST : https://en.wikipedia.org/wiki/Hubble_Space_Telescope

